The complete enumeration of 4-polytopes and 3-spheres with nine vertices

We describe an algorithm to enumerate polytopes. This algorithm is then implemented to give a complete classification of combinatorial spheres of dimension 3 with 9 vertices and decide polytopality of those spheres. In particular, we completely enumerate all combinatorial types of 4-dimensional polytopes with 9 vertices. It is shown that all of those combinatorial types are rational: They can be realized with rational coordinates. We find 316014 combinatorial spheres on 9 vertices. Of those, 274148 can be realized as the boundary complex of a four-dimensional polytope and the remaining 41866 are non-polytopal.

==> pic1.tikz <==
\useasboundingbox (-13.0000000000000, -13.0000000000000) rectangle (20.0000000000000, 12.0000000000000);
\fill[mainfacet] (-3.00000, -5.00000) -- (-2.00000, -2.00000) -- (1.00000, 1.00000) -- (5.00000, -1.00000) -- (6.00000, -4.00000) -- (2.00000, -5.50000) -- cycle {};
\onslide<3,4,5,6,7,21>{
%
%% Coordinate of the vertices:
%%
\coordinate (20.00000, -7.30000) at (20.00000, -7.30000);
\coordinate (17.00000, -7.00000) at (17.00000, -7.00000);
\coordinate (8.85714, -2.92857) at (8.85714, -2.92857);
\coordinate (20.00000, 1.25000) at (20.00000, 1.25000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (20.00000, 1.25000) -- (20.00000, -7.30000) -- (17.00000, -7.00000) -- (8.85714, -2.92857) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (20.00000, -7.30000) -- (17.00000, -7.00000);
\draw[edge] (20.00000, -7.30000) -- (20.00000, 1.25000);
\draw[edge] (17.00000, -7.00000) -- (8.85714, -2.92857);
\draw[edge] (8.85714, -2.92857) -- (20.00000, 1.25000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (20.00000, -7.30000)     {};
\node[vertex] at (17.00000, -7.00000)     {};
\node[vertex] at (8.85714, -2.92857)     {};
\node[vertex] at (20.00000, 1.25000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (-13.00000, 12.00000) at (-13.00000, 12.00000);
\coordinate (0.66667, 12.00000) at (0.66667, 12.00000);
\coordinate (1.66667, 9.00000) at (1.66667, 9.00000);
\coordinate (-0.71429, 1.85714) at (-0.71429, 1.85714);
\coordinate (-13.00000, 8.00000) at (-13.00000, 8.00000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (-13.00000, 8.00000) -- (-13.00000, 12.00000) -- (0.66667, 12.00000) -- (1.66667, 9.00000) -- (-0.71429, 1.85714) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (-13.00000, 12.00000) -- (0.66667, 12.00000);
\draw[edge] (-13.00000, 12.00000) -- (-13.00000, 8.00000);
\draw[edge] (0.66667, 12.00000) -- (1.66667, 9.00000);
\draw[edge] (1.66667, 9.00000) -- (-0.71429, 1.85714);
\draw[edge] (-0.71429, 1.85714) -- (-13.00000, 8.00000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (-13.00000, 12.00000)     {};
\node[vertex] at (0.66667, 12.00000)     {};
\node[vertex] at (1.66667, 9.00000)     {};
\node[vertex] at (-0.71429, 1.85714)     {};
\node[vertex] at (-13.00000, 8.00000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (3.50000, 3.50000) at (3.50000, 3.50000);
\coordinate (1.00000, 1.00000) at (1.00000, 1.00000);
\coordinate (5.00000, -1.00000) at (5.00000, -1.00000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (5.00000, -1.00000) -- (3.50000, 3.50000) -- (1.00000, 1.00000) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (3.50000, 3.50000) -- (1.00000, 1.00000);
\draw[edge] (3.50000, 3.50000) -- (5.00000, -1.00000);
\draw[edge] (1.00000, 1.00000) -- (5.00000, -1.00000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (3.50000, 3.50000)     {};
\node[vertex] at (1.00000, 1.00000)     {};
\node[vertex] at (5.00000, -1.00000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (-2.00000, -2.00000) at (-2.00000, -2.00000);
\coordinate (-4.81818, -4.81818) at (-4.81818, -4.81818);
\coordinate (-3.00000, -5.00000) at (-3.00000, -5.00000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (-3.00000, -5.00000) -- (-2.00000, -2.00000) -- (-4.81818, -4.81818) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (-2.00000, -2.00000) -- (-4.81818, -4.81818);
\draw[edge] (-2.00000, -2.00000) -- (-3.00000, -5.00000);
\draw[edge] (-4.81818, -4.81818) -- (-3.00000, -5.00000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (-2.00000, -2.00000)     {};
\node[vertex] at (-4.81818, -4.81818)     {};
\node[vertex] at (-3.00000, -5.00000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (6.00000, -4.00000) at (6.00000, -4.00000);
\coordinate (5.00000, -1.00000) at (5.00000, -1.00000);
\coordinate (1.00000, 1.00000) at (1.00000, 1.00000);
\coordinate (2.00000, -5.50000) at (2.00000, -5.50000);
\coordinate (-3.00000, -5.00000) at (-3.00000, -5.00000);
\coordinate (-2.00000, -2.00000) at (-2.00000, -2.00000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (-2.00000, -2.00000) -- (1.00000, 1.00000) -- (5.00000, -1.00000) -- (6.00000, -4.00000) -- (2.00000, -5.50000) -- (-3.00000, -5.00000) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (6.00000, -4.00000) -- (5.00000, -1.00000);
\draw[edge] (6.00000, -4.00000) -- (2.00000, -5.50000);
\draw[edge] (5.00000, -1.00000) -- (1.00000, 1.00000);
\draw[edge] (1.00000, 1.00000) -- (-2.00000, -2.00000);
\draw[edge] (2.00000, -5.50000) -- (-3.00000, -5.00000);
\draw[edge] (-3.00000, -5.00000) -- (-2.00000, -2.00000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (6.00000, -4.00000)     {};
\node[vertex] at (5.00000, -1.00000)     {};
\node[vertex] at (1.00000, 1.00000)     {};
\node[vertex] at (2.00000, -5.50000)     {};
\node[vertex] at (-3.00000, -5.00000)     {};
\node[vertex] at (-2.00000, -2.00000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (1.00000, 1.00000) at (1.00000, 1.00000);
\coordinate (-2.00000, -2.00000) at (-2.00000, -2.00000);
\coordinate (-0.71429, 1.85714) at (-0.71429, 1.85714);
%%
%%
%% Drawing the interior
%%
\fill[facet] (-0.71429, 1.85714) -- (1.00000, 1.00000) -- (-2.00000, -2.00000) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (1.00000, 1.00000) -- (-2.00000, -2.00000);
\draw[edge] (1.00000, 1.00000) -- (-0.71429, 1.85714);
\draw[edge] (-2.00000, -2.00000) -- (-0.71429, 1.85714);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (1.00000, 1.00000)     {};
\node[vertex] at (-2.00000, -2.00000)     {};
\node[vertex] at (-0.71429, 1.85714)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (20.00000, 1.25000) at (20.00000, 1.25000);
\coordinate (20.00000, 12.00000) at (20.00000, 12.00000);
\coordinate (12.00000, 12.00000) at (12.00000, 12.00000);
\coordinate (8.85714, -2.92857) at (8.85714, -2.92857);
\coordinate (5.00000, -1.00000) at (5.00000, -1.00000);
\coordinate (3.50000, 3.50000) at (3.50000, 3.50000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (3.50000, 3.50000) -- (12.00000, 12.00000) -- (20.00000, 12.00000) -- (20.00000, 1.25000) -- (8.85714, -2.92857) -- (5.00000, -1.00000) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (20.00000, 1.25000) -- (20.00000, 12.00000);
\draw[edge] (20.00000, 1.25000) -- (8.85714, -2.92857);
\draw[edge] (20.00000, 12.00000) -- (12.00000, 12.00000);
\draw[edge] (12.00000, 12.00000) -- (3.50000, 3.50000);
\draw[edge] (8.85714, -2.92857) -- (5.00000, -1.00000);
\draw[edge] (5.00000, -1.00000) -- (3.50000, 3.50000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (20.00000, 1.25000)     {};
\node[vertex] at (20.00000, 12.00000)     {};
\node[vertex] at (12.00000, 12.00000)     {};
\node[vertex] at (8.85714, -2.92857)     {};
\node[vertex] at (5.00000, -1.00000)     {};
\node[vertex] at (3.50000, 3.50000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (-13.00000, -13.00000) at (-13.00000, -13.00000);
\coordinate (-10.00000, -10.00000) at (-10.00000, -10.00000);
\coordinate (-13.00000, -11.12500) at (-13.00000, -11.12500);
%%
%%
%% Drawing the interior
%%
\fill[facet] (-13.00000, -11.12500) -- (-13.00000, -13.00000) -- (-10.00000, -10.00000) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (-13.00000, -13.00000) -- (-10.00000, -10.00000);
\draw[edge] (-13.00000, -13.00000) -- (-13.00000, -11.12500);
\draw[edge] (-10.00000, -10.00000) -- (-13.00000, -11.12500);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (-13.00000, -13.00000)     {};
\node[vertex] at (-10.00000, -10.00000)     {};
\node[vertex] at (-13.00000, -11.12500)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (-13.00000, -13.00000) at (-13.00000, -13.00000);
\coordinate (-5.66667, -13.00000) at (-5.66667, -13.00000);
\coordinate (-3.90476, -7.71429) at (-3.90476, -7.71429);
\coordinate (-10.00000, -10.00000) at (-10.00000, -10.00000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (-10.00000, -10.00000) -- (-13.00000, -13.00000) -- (-5.66667, -13.00000) -- (-3.90476, -7.71429) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (-13.00000, -13.00000) -- (-5.66667, -13.00000);
\draw[edge] (-13.00000, -13.00000) -- (-10.00000, -10.00000);
\draw[edge] (-5.66667, -13.00000) -- (-3.90476, -7.71429);
\draw[edge] (-3.90476, -7.71429) -- (-10.00000, -10.00000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (-13.00000, -13.00000)     {};
\node[vertex] at (-5.66667, -13.00000)     {};
\node[vertex] at (-3.90476, -7.71429)     {};
\node[vertex] at (-10.00000, -10.00000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (12.00000, 12.00000) at (12.00000, 12.00000);
\coordinate (2.66667, 12.00000) at (2.66667, 12.00000);
\coordinate (1.66667, 9.00000) at (1.66667, 9.00000);
\coordinate (3.50000, 3.50000) at (3.50000, 3.50000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (3.50000, 3.50000) -- (12.00000, 12.00000) -- (2.66667, 12.00000) -- (1.66667, 9.00000) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (12.00000, 12.00000) -- (2.66667, 12.00000);
\draw[edge] (12.00000, 12.00000) -- (3.50000, 3.50000);
\draw[edge] (2.66667, 12.00000) -- (1.66667, 9.00000);
\draw[edge] (1.66667, 9.00000) -- (3.50000, 3.50000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (12.00000, 12.00000)     {};
\node[vertex] at (2.66667, 12.00000)     {};
\node[vertex] at (1.66667, 9.00000)     {};
\node[vertex] at (3.50000, 3.50000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (8.85714, -2.92857) at (8.85714, -2.92857);
\coordinate (6.00000, -4.00000) at (6.00000, -4.00000);
\coordinate (5.00000, -1.00000) at (5.00000, -1.00000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (5.00000, -1.00000) -- (8.85714, -2.92857) -- (6.00000, -4.00000) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (8.85714, -2.92857) -- (6.00000, -4.00000);
\draw[edge] (8.85714, -2.92857) -- (5.00000, -1.00000);
\draw[edge] (6.00000, -4.00000) -- (5.00000, -1.00000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (8.85714, -2.92857)     {};
\node[vertex] at (6.00000, -4.00000)     {};
\node[vertex] at (5.00000, -1.00000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (17.00000, -7.00000) at (17.00000, -7.00000);
\coordinate (8.85714, -2.92857) at (8.85714, -2.92857);
\coordinate (6.00000, -4.00000) at (6.00000, -4.00000);
\coordinate (6.65517, -5.96552) at (6.65517, -5.96552);
%%
%%
%% Drawing the interior
%%
\fill[facet] (6.65517, -5.96552) -- (17.00000, -7.00000) -- (8.85714, -2.92857) -- (6.00000, -4.00000) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (17.00000, -7.00000) -- (8.85714, -2.92857);
\draw[edge] (17.00000, -7.00000) -- (6.65517, -5.96552);
\draw[edge] (8.85714, -2.92857) -- (6.00000, -4.00000);
\draw[edge] (6.00000, -4.00000) -- (6.65517, -5.96552);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (17.00000, -7.00000)     {};
\node[vertex] at (8.85714, -2.92857)     {};
\node[vertex] at (6.00000, -4.00000)     {};
\node[vertex] at (6.65517, -5.96552)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (-13.00000, 8.00000) at (-13.00000, 8.00000);
\coordinate (-2.00000, -2.00000) at (-2.00000, -2.00000);
\coordinate (-0.71429, 1.85714) at (-0.71429, 1.85714);
\coordinate (-4.81818, -4.81818) at (-4.81818, -4.81818);
\coordinate (-13.00000, -4.00000) at (-13.00000, -4.00000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (-13.00000, -4.00000) -- (-13.00000, 8.00000) -- (-0.71429, 1.85714) -- (-2.00000, -2.00000) -- (-4.81818, -4.81818) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (-13.00000, 8.00000) -- (-0.71429, 1.85714);
\draw[edge] (-13.00000, 8.00000) -- (-13.00000, -4.00000);
\draw[edge] (-2.00000, -2.00000) -- (-0.71429, 1.85714);
\draw[edge] (-2.00000, -2.00000) -- (-4.81818, -4.81818);
\draw[edge] (-4.81818, -4.81818) -- (-13.00000, -4.00000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (-13.00000, 8.00000)     {};
\node[vertex] at (-2.00000, -2.00000)     {};
\node[vertex] at (-0.71429, 1.85714)     {};
\node[vertex] at (-4.81818, -4.81818)     {};
\node[vertex] at (-13.00000, -4.00000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (1.00000, 1.00000) at (1.00000, 1.00000);
\coordinate (3.50000, 3.50000) at (3.50000, 3.50000);
\coordinate (1.66667, 9.00000) at (1.66667, 9.00000);
\coordinate (-0.71429, 1.85714) at (-0.71429, 1.85714);
%%
%%
%% Drawing the interior
%%
\fill[facet] (-0.71429, 1.85714) -- (1.00000, 1.00000) -- (3.50000, 3.50000) -- (1.66667, 9.00000) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (1.00000, 1.00000) -- (3.50000, 3.50000);
\draw[edge] (1.00000, 1.00000) -- (-0.71429, 1.85714);
\draw[edge] (3.50000, 3.50000) -- (1.66667, 9.00000);
\draw[edge] (1.66667, 9.00000) -- (-0.71429, 1.85714);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (1.00000, 1.00000)     {};
\node[vertex] at (3.50000, 3.50000)     {};
\node[vertex] at (1.66667, 9.00000)     {};
\node[vertex] at (-0.71429, 1.85714)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (9.00000, -13.00000) at (9.00000, -13.00000);
\coordinate (6.65517, -5.96552) at (6.65517, -5.96552);
\coordinate (2.00000, -5.50000) at (2.00000, -5.50000);
\coordinate (-3.90476, -7.71429) at (-3.90476, -7.71429);
\coordinate (-5.66667, -13.00000) at (-5.66667, -13.00000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (-5.66667, -13.00000) -- (9.00000, -13.00000) -- (6.65517, -5.96552) -- (2.00000, -5.50000) -- (-3.90476, -7.71429) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (9.00000, -13.00000) -- (6.65517, -5.96552);
\draw[edge] (9.00000, -13.00000) -- (-5.66667, -13.00000);
\draw[edge] (6.65517, -5.96552) -- (2.00000, -5.50000);
\draw[edge] (2.00000, -5.50000) -- (-3.90476, -7.71429);
\draw[edge] (-3.90476, -7.71429) -- (-5.66667, -13.00000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (9.00000, -13.00000)     {};
\node[vertex] at (6.65517, -5.96552)     {};
\node[vertex] at (2.00000, -5.50000)     {};
\node[vertex] at (-3.90476, -7.71429)     {};
\node[vertex] at (-5.66667, -13.00000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (6.65517, -5.96552) at (6.65517, -5.96552);
\coordinate (2.00000, -5.50000) at (2.00000, -5.50000);
\coordinate (6.00000, -4.00000) at (6.00000, -4.00000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (6.00000, -4.00000) -- (6.65517, -5.96552) -- (2.00000, -5.50000) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (6.65517, -5.96552) -- (2.00000, -5.50000);
\draw[edge] (6.65517, -5.96552) -- (6.00000, -4.00000);
\draw[edge] (2.00000, -5.50000) -- (6.00000, -4.00000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (6.65517, -5.96552)     {};
\node[vertex] at (2.00000, -5.50000)     {};
\node[vertex] at (6.00000, -4.00000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (2.66667, 12.00000) at (2.66667, 12.00000);
\coordinate (1.66667, 9.00000) at (1.66667, 9.00000);
\coordinate (0.66667, 12.00000) at (0.66667, 12.00000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (0.66667, 12.00000) -- (2.66667, 12.00000) -- (1.66667, 9.00000) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (2.66667, 12.00000) -- (1.66667, 9.00000);
\draw[edge] (2.66667, 12.00000) -- (0.66667, 12.00000);
\draw[edge] (1.66667, 9.00000) -- (0.66667, 12.00000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (2.66667, 12.00000)     {};
\node[vertex] at (1.66667, 9.00000)     {};
\node[vertex] at (0.66667, 12.00000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (20.00000, -7.30000) at (20.00000, -7.30000);
\coordinate (20.00000, -8.50000) at (20.00000, -8.50000);
\coordinate (17.00000, -7.00000) at (17.00000, -7.00000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (17.00000, -7.00000) -- (20.00000, -7.30000) -- (20.00000, -8.50000) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (20.00000, -7.30000) -- (20.00000, -8.50000);
\draw[edge] (20.00000, -7.30000) -- (17.00000, -7.00000);
\draw[edge] (20.00000, -8.50000) -- (17.00000, -7.00000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (20.00000, -7.30000)     {};
\node[vertex] at (20.00000, -8.50000)     {};
\node[vertex] at (17.00000, -7.00000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (2.00000, -5.50000) at (2.00000, -5.50000);
\coordinate (-3.90476, -7.71429) at (-3.90476, -7.71429);
\coordinate (-3.00000, -5.00000) at (-3.00000, -5.00000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (-3.00000, -5.00000) -- (2.00000, -5.50000) -- (-3.90476, -7.71429) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (2.00000, -5.50000) -- (-3.90476, -7.71429);
\draw[edge] (2.00000, -5.50000) -- (-3.00000, -5.00000);
\draw[edge] (-3.90476, -7.71429) -- (-3.00000, -5.00000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (2.00000, -5.50000)     {};
\node[vertex] at (-3.90476, -7.71429)     {};
\node[vertex] at (-3.00000, -5.00000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (-3.90476, -7.71429) at (-3.90476, -7.71429);
\coordinate (-3.00000, -5.00000) at (-3.00000, -5.00000);
\coordinate (-4.81818, -4.81818) at (-4.81818, -4.81818);
\coordinate (-10.00000, -10.00000) at (-10.00000, -10.00000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (-10.00000, -10.00000) -- (-3.90476, -7.71429) -- (-3.00000, -5.00000) -- (-4.81818, -4.81818) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (-3.90476, -7.71429) -- (-3.00000, -5.00000);
\draw[edge] (-3.90476, -7.71429) -- (-10.00000, -10.00000);
\draw[edge] (-3.00000, -5.00000) -- (-4.81818, -4.81818);
\draw[edge] (-4.81818, -4.81818) -- (-10.00000, -10.00000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (-3.90476, -7.71429)     {};
\node[vertex] at (-3.00000, -5.00000)     {};
\node[vertex] at (-4.81818, -4.81818)     {};
\node[vertex] at (-10.00000, -10.00000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (-4.81818, -4.81818) at (-4.81818, -4.81818);
\coordinate (-10.00000, -10.00000) at (-10.00000, -10.00000);
\coordinate (-13.00000, -11.12500) at (-13.00000, -11.12500);
\coordinate (-13.00000, -4.00000) at (-13.00000, -4.00000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (-13.00000, -4.00000) -- (-4.81818, -4.81818) -- (-10.00000, -10.00000) -- (-13.00000, -11.12500) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (-4.81818, -4.81818) -- (-10.00000, -10.00000);
\draw[edge] (-4.81818, -4.81818) -- (-13.00000, -4.00000);
\draw[edge] (-10.00000, -10.00000) -- (-13.00000, -11.12500);
\draw[edge] (-13.00000, -11.12500) -- (-13.00000, -4.00000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (-4.81818, -4.81818)     {};
\node[vertex] at (-10.00000, -10.00000)     {};
\node[vertex] at (-13.00000, -11.12500)     {};
\node[vertex] at (-13.00000, -4.00000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (20.00000, -13.00000) at (20.00000, -13.00000);
\coordinate (20.00000, -8.50000) at (20.00000, -8.50000);
\coordinate (17.00000, -7.00000) at (17.00000, -7.00000);
\coordinate (6.65517, -5.96552) at (6.65517, -5.96552);
\coordinate (9.00000, -13.00000) at (9.00000, -13.00000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (9.00000, -13.00000) -- (20.00000, -13.00000) -- (20.00000, -8.50000) -- (17.00000, -7.00000) -- (6.65517, -5.96552) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (20.00000, -13.00000) -- (20.00000, -8.50000);
\draw[edge] (20.00000, -13.00000) -- (9.00000, -13.00000);
\draw[edge] (20.00000, -8.50000) -- (17.00000, -7.00000);
\draw[edge] (17.00000, -7.00000) -- (6.65517, -5.96552);
\draw[edge] (6.65517, -5.96552) -- (9.00000, -13.00000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (20.00000, -13.00000)     {};
\node[vertex] at (20.00000, -8.50000)     {};
\node[vertex] at (17.00000, -7.00000)     {};
\node[vertex] at (6.65517, -5.96552)     {};
\node[vertex] at (9.00000, -13.00000)     {};
%%
%%
}
\onslide<5->{\node[center2] at (-3.272727272727273, -3.9393939393939394){};
\node[center2] at (14.53103448275862, -9.493103448275862){};
\node[center2] at (4.885057471264368, -5.155172413793103){};
\node[center2] at (-1.6349206349206349, -6.071428571428571){};
\node[center2] at (-12.0, -11.375){};
\node[center2] at (-4.876190476190477, 8.571428571428571){};
\node[center2] at (3.1666666666666665, 1.1666666666666667){};
\node[center2] at (16.464285714285715, -3.994642857142857){};
\node[center2] at (-0.5714285714285714, 0.2857142857142857){};
\node[center2] at (9.62807881773399, -4.973522167487685){};
\node[center2] at (6.619047619047619, -2.642857142857143){};
\node[center2] at (1.6167487684729065, -9.035960591133005){};
\node[center2] at (1.3630952380952381, 3.8392857142857144){};
\node[center2] at (-10.204545454545455, -7.485795454545454){};
\node[center2] at (1.6666666666666667, 11.0){};
\node[center2] at (11.55952380952381, 4.136904761904762){};
\node[center2] at (19.0, -7.6){};
\node[center2] at (-8.142857142857142, -10.928571428571429){};
\node[center2] at (4.958333333333333, 9.125){};
\node[center2] at (-5.43073593073593, -6.883116883116883){};
\node[center2] at (-6.706493506493507, -0.19220779220779222){};
}
\onslide<6->{\node[center1] at (6.928571428571429, -1.9642857142857142){};
\node[center1] at (-1.3571428571428572, -0.07142857142857142){};
\node[center1] at (7.75, 7.75){};
\node[center1] at (4.327586206896552, -5.732758620689655){};
\node[center1] at (12.928571428571429, -4.964285714285714){};
\node[center1] at (-11.5, -11.5){};
\node[center1] at (7.428571428571429, -3.4642857142857144){};
\node[center1] at (-4.785714285714286, -10.357142857142858){};
\node[center1] at (-11.5, -10.5625){};
\node[center1] at (11.827586206896552, -6.482758620689655){};
\node[center1] at (7.827586206896552, -9.482758620689655){};
\node[center1] at (18.5, -7.15){};
\node[center1] at (-0.9523809523809523, -6.607142857142857){};
\node[center1] at (2.5833333333333335, 6.25){};
\node[center1] at (2.1666666666666665, 10.5){};
\node[center1] at (-3.4523809523809526, -6.357142857142857){};
\node[center1] at (-3.909090909090909, -4.909090909090909){};
\node[center1] at (0.47619047619047616, 5.428571428571429){};
\node[center1] at (2.25, 2.25){};
\node[center1] at (-8.909090909090908, -4.409090909090909){};
\node[center1] at (14.428571428571429, -0.8392857142857143){};
\node[center1] at (-7.409090909090909, -7.409090909090909){};
\node[center1] at (6.327586206896552, -4.982758620689655){};
\node[center1] at (0.14285714285714285, 1.4285714285714286){};
\node[center1] at (-3.409090909090909, -3.409090909090909){};
\node[center1] at (-6.857142857142857, 4.928571428571429){};
\node[center1] at (4.25, 1.25){};
\node[center1] at (1.1666666666666667, 10.5){};
\node[center1] at (-6.9523809523809526, -8.857142857142858){};
\node[center1] at (18.5, -7.75){};

}
\onslide<7->{\node[center0] at (8.857142857142858, -2.9285714285714284){};
\node[center0] at (3.5, 3.5){};
\node[center0] at (17.0, -7.0){};
\node[center0] at (-3.9047619047619047, -7.714285714285714){};
\node[center0] at (-10.0, -10.0){};
\node[center0] at (-4.818181818181818, -4.818181818181818){};
\node[center0] at (6.655172413793103, -5.9655172413793105){};
\node[center0] at (1.6666666666666667, 9.0){};
\node[center0] at (-0.7142857142857143, 1.8571428571428572){};

}
\onslide<9,10>{
\node[ncenter] at (-0.9523809523809523, -6.607142857142857){};
}
\onslide<10>{\fill[nfacet] (5.00000, -1.00000) -- (1.00000, 1.00000) -- (-2.00000, -2.00000) -- (-3.00000, -5.00000) -- (-0.95238, -6.60714) -- (6.00000, -4.00000) -- cycle {};\node[draw] at (-10,9) {6-gon};

}
\onslide<11,12>{
\node[ncenter] at (2.5833333333333335, 6.25){};
}
\onslide<12>{\fill[nfacet] (6.00000, -4.00000) -- (2.58333, 6.25000) -- (-2.00000, -2.00000) -- (-3.00000, -5.00000) -- (2.00000, -5.50000) -- cycle {};\node[draw] at (-10,9) {5-gon};

}
\onslide<13,14>{
\node[ncenter] at (4.885057471264368, -5.155172413793103){};
}
\onslide<14>{\fill[nfacet] (4.88506, -5.15517) -- (2.00000, -5.50000) -- (-3.00000, -5.00000) -- (-2.00000, -2.00000) -- (1.00000, 1.00000) -- (5.00000, -1.00000) -- (6.00000, -4.00000) -- cycle {};\node[draw] at (-10,9) {7-gon};

}
\onslide<15,16>{
\node[ncenter] at (-4.818181818181818, -4.818181818181818){};
}
\onslide<16>{\fill[nfacet] (5.00000, -1.00000) -- (6.00000, -4.00000) -- (2.00000, -5.50000) -- (-4.81818, -4.81818) -- (1.00000, 1.00000) -- cycle {};\node[draw] at (-10,9) {5-gon};

}
\onslide<17,18>{
\node[ncenter] at (2.5833333333333335, 6.25){};
}
\onslide<18>{\fill[nfacet] (6.00000, -4.00000) -- (2.58333, 6.25000) -- (-2.00000, -2.00000) -- (-3.00000, -5.00000) -- (2.00000, -5.50000) -- cycle {};\node[draw] at (-10,9) {5-gon};

}
\onslide<19,20>{
\node[ncenter] at (-4.785714285714286, -10.357142857142858){};
}
\onslide<20>{\fill[nfacet] (5.00000, -1.00000) -- (6.00000, -4.00000) -- (-4.78571, -10.35714) -- (-2.00000, -2.00000) -- (1.00000, 1.00000) -- cycle {};\node[draw] at (-10,9) {5-gon};

}
\onslide<2,3>{
%
%% Coordinate of the vertices:
%%
\coordinate (37.00000, -9.00000) at (37.00000, -9.00000);
\coordinate (37.00000, -17.00000) at (37.00000, -17.00000);
\coordinate (17.00000, -7.00000) at (17.00000, -7.00000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (17.00000, -7.00000) -- (37.00000, -9.00000) -- (37.00000, -17.00000) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (37.00000, -9.00000) -- (37.00000, -17.00000);
\draw[edge] (37.00000, -9.00000) -- (17.00000, -7.00000);
\draw[edge] (37.00000, -17.00000) -- (17.00000, -7.00000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (37.00000, -9.00000)     {};
\node[vertex] at (37.00000, -17.00000)     {};
\node[vertex] at (17.00000, -7.00000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (-30.00000, 16.50000) at (-30.00000, 16.50000);
\coordinate (-2.00000, -2.00000) at (-2.00000, -2.00000);
\coordinate (-0.71429, 1.85714) at (-0.71429, 1.85714);
\coordinate (-4.81818, -4.81818) at (-4.81818, -4.81818);
\coordinate (-30.00000, -2.30000) at (-30.00000, -2.30000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (-30.00000, -2.30000) -- (-30.00000, 16.50000) -- (-0.71429, 1.85714) -- (-2.00000, -2.00000) -- (-4.81818, -4.81818) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (-30.00000, 16.50000) -- (-0.71429, 1.85714);
\draw[edge] (-30.00000, 16.50000) -- (-30.00000, -2.30000);
\draw[edge] (-2.00000, -2.00000) -- (-0.71429, 1.85714);
\draw[edge] (-2.00000, -2.00000) -- (-4.81818, -4.81818);
\draw[edge] (-4.81818, -4.81818) -- (-30.00000, -2.30000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (-30.00000, 16.50000)     {};
\node[vertex] at (-2.00000, -2.00000)     {};
\node[vertex] at (-0.71429, 1.85714)     {};
\node[vertex] at (-4.81818, -4.81818)     {};
\node[vertex] at (-30.00000, -2.30000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (37.00000, 7.62500) at (37.00000, 7.62500);
\coordinate (37.00000, 29.00000) at (37.00000, 29.00000);
\coordinate (29.00000, 29.00000) at (29.00000, 29.00000);
\coordinate (8.85714, -2.92857) at (8.85714, -2.92857);
\coordinate (5.00000, -1.00000) at (5.00000, -1.00000);
\coordinate (3.50000, 3.50000) at (3.50000, 3.50000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (3.50000, 3.50000) -- (29.00000, 29.00000) -- (37.00000, 29.00000) -- (37.00000, 7.62500) -- (8.85714, -2.92857) -- (5.00000, -1.00000) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (37.00000, 7.62500) -- (37.00000, 29.00000);
\draw[edge] (37.00000, 7.62500) -- (8.85714, -2.92857);
\draw[edge] (37.00000, 29.00000) -- (29.00000, 29.00000);
\draw[edge] (29.00000, 29.00000) -- (3.50000, 3.50000);
\draw[edge] (8.85714, -2.92857) -- (5.00000, -1.00000);
\draw[edge] (5.00000, -1.00000) -- (3.50000, 3.50000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (37.00000, 7.62500)     {};
\node[vertex] at (37.00000, 29.00000)     {};
\node[vertex] at (29.00000, 29.00000)     {};
\node[vertex] at (8.85714, -2.92857)     {};
\node[vertex] at (5.00000, -1.00000)     {};
\node[vertex] at (3.50000, 3.50000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (6.65517, -5.96552) at (6.65517, -5.96552);
\coordinate (2.00000, -5.50000) at (2.00000, -5.50000);
\coordinate (6.00000, -4.00000) at (6.00000, -4.00000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (6.00000, -4.00000) -- (6.65517, -5.96552) -- (2.00000, -5.50000) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (6.65517, -5.96552) -- (2.00000, -5.50000);
\draw[edge] (6.65517, -5.96552) -- (6.00000, -4.00000);
\draw[edge] (2.00000, -5.50000) -- (6.00000, -4.00000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (6.65517, -5.96552)     {};
\node[vertex] at (2.00000, -5.50000)     {};
\node[vertex] at (6.00000, -4.00000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (-30.00000, -30.00000) at (-30.00000, -30.00000);
\coordinate (-11.33333, -30.00000) at (-11.33333, -30.00000);
\coordinate (-3.90476, -7.71429) at (-3.90476, -7.71429);
\coordinate (-10.00000, -10.00000) at (-10.00000, -10.00000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (-10.00000, -10.00000) -- (-30.00000, -30.00000) -- (-11.33333, -30.00000) -- (-3.90476, -7.71429) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (-30.00000, -30.00000) -- (-11.33333, -30.00000);
\draw[edge] (-30.00000, -30.00000) -- (-10.00000, -10.00000);
\draw[edge] (-11.33333, -30.00000) -- (-3.90476, -7.71429);
\draw[edge] (-3.90476, -7.71429) -- (-10.00000, -10.00000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (-30.00000, -30.00000)     {};
\node[vertex] at (-11.33333, -30.00000)     {};
\node[vertex] at (-3.90476, -7.71429)     {};
\node[vertex] at (-10.00000, -10.00000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (29.00000, 29.00000) at (29.00000, 29.00000);
\coordinate (8.33333, 29.00000) at (8.33333, 29.00000);
\coordinate (1.66667, 9.00000) at (1.66667, 9.00000);
\coordinate (3.50000, 3.50000) at (3.50000, 3.50000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (3.50000, 3.50000) -- (29.00000, 29.00000) -- (8.33333, 29.00000) -- (1.66667, 9.00000) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (29.00000, 29.00000) -- (8.33333, 29.00000);
\draw[edge] (29.00000, 29.00000) -- (3.50000, 3.50000);
\draw[edge] (8.33333, 29.00000) -- (1.66667, 9.00000);
\draw[edge] (1.66667, 9.00000) -- (3.50000, 3.50000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (29.00000, 29.00000)     {};
\node[vertex] at (8.33333, 29.00000)     {};
\node[vertex] at (1.66667, 9.00000)     {};
\node[vertex] at (3.50000, 3.50000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (-30.00000, 29.00000) at (-30.00000, 29.00000);
\coordinate (-5.00000, 29.00000) at (-5.00000, 29.00000);
\coordinate (1.66667, 9.00000) at (1.66667, 9.00000);
\coordinate (-0.71429, 1.85714) at (-0.71429, 1.85714);
\coordinate (-30.00000, 16.50000) at (-30.00000, 16.50000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (-30.00000, 16.50000) -- (-30.00000, 29.00000) -- (-5.00000, 29.00000) -- (1.66667, 9.00000) -- (-0.71429, 1.85714) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (-30.00000, 29.00000) -- (-5.00000, 29.00000);
\draw[edge] (-30.00000, 29.00000) -- (-30.00000, 16.50000);
\draw[edge] (-5.00000, 29.00000) -- (1.66667, 9.00000);
\draw[edge] (1.66667, 9.00000) -- (-0.71429, 1.85714);
\draw[edge] (-0.71429, 1.85714) -- (-30.00000, 16.50000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (-30.00000, 29.00000)     {};
\node[vertex] at (-5.00000, 29.00000)     {};
\node[vertex] at (1.66667, 9.00000)     {};
\node[vertex] at (-0.71429, 1.85714)     {};
\node[vertex] at (-30.00000, 16.50000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (14.66667, -30.00000) at (14.66667, -30.00000);
\coordinate (6.65517, -5.96552) at (6.65517, -5.96552);
\coordinate (2.00000, -5.50000) at (2.00000, -5.50000);
\coordinate (-3.90476, -7.71429) at (-3.90476, -7.71429);
\coordinate (-11.33333, -30.00000) at (-11.33333, -30.00000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (-11.33333, -30.00000) -- (14.66667, -30.00000) -- (6.65517, -5.96552) -- (2.00000, -5.50000) -- (-3.90476, -7.71429) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (14.66667, -30.00000) -- (6.65517, -5.96552);
\draw[edge] (14.66667, -30.00000) -- (-11.33333, -30.00000);
\draw[edge] (6.65517, -5.96552) -- (2.00000, -5.50000);
\draw[edge] (2.00000, -5.50000) -- (-3.90476, -7.71429);
\draw[edge] (-3.90476, -7.71429) -- (-11.33333, -30.00000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (14.66667, -30.00000)     {};
\node[vertex] at (6.65517, -5.96552)     {};
\node[vertex] at (2.00000, -5.50000)     {};
\node[vertex] at (-3.90476, -7.71429)     {};
\node[vertex] at (-11.33333, -30.00000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (8.33333, 29.00000) at (8.33333, 29.00000);
\coordinate (1.66667, 9.00000) at (1.66667, 9.00000);
\coordinate (-5.00000, 29.00000) at (-5.00000, 29.00000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (-5.00000, 29.00000) -- (8.33333, 29.00000) -- (1.66667, 9.00000) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (8.33333, 29.00000) -- (1.66667, 9.00000);
\draw[edge] (8.33333, 29.00000) -- (-5.00000, 29.00000);
\draw[edge] (1.66667, 9.00000) -- (-5.00000, 29.00000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (8.33333, 29.00000)     {};
\node[vertex] at (1.66667, 9.00000)     {};
\node[vertex] at (-5.00000, 29.00000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (-2.00000, -2.00000) at (-2.00000, -2.00000);
\coordinate (-4.81818, -4.81818) at (-4.81818, -4.81818);
\coordinate (-3.00000, -5.00000) at (-3.00000, -5.00000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (-3.00000, -5.00000) -- (-2.00000, -2.00000) -- (-4.81818, -4.81818) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (-2.00000, -2.00000) -- (-4.81818, -4.81818);
\draw[edge] (-2.00000, -2.00000) -- (-3.00000, -5.00000);
\draw[edge] (-4.81818, -4.81818) -- (-3.00000, -5.00000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (-2.00000, -2.00000)     {};
\node[vertex] at (-4.81818, -4.81818)     {};
\node[vertex] at (-3.00000, -5.00000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (-3.90476, -7.71429) at (-3.90476, -7.71429);
\coordinate (-3.00000, -5.00000) at (-3.00000, -5.00000);
\coordinate (-4.81818, -4.81818) at (-4.81818, -4.81818);
\coordinate (-10.00000, -10.00000) at (-10.00000, -10.00000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (-10.00000, -10.00000) -- (-3.90476, -7.71429) -- (-3.00000, -5.00000) -- (-4.81818, -4.81818) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (-3.90476, -7.71429) -- (-3.00000, -5.00000);
\draw[edge] (-3.90476, -7.71429) -- (-10.00000, -10.00000);
\draw[edge] (-3.00000, -5.00000) -- (-4.81818, -4.81818);
\draw[edge] (-4.81818, -4.81818) -- (-10.00000, -10.00000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (-3.90476, -7.71429)     {};
\node[vertex] at (-3.00000, -5.00000)     {};
\node[vertex] at (-4.81818, -4.81818)     {};
\node[vertex] at (-10.00000, -10.00000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (37.00000, -9.00000) at (37.00000, -9.00000);
\coordinate (17.00000, -7.00000) at (17.00000, -7.00000);
\coordinate (8.85714, -2.92857) at (8.85714, -2.92857);
\coordinate (37.00000, 7.62500) at (37.00000, 7.62500);
%%
%%
%% Drawing the interior
%%
\fill[facet] (37.00000, 7.62500) -- (37.00000, -9.00000) -- (17.00000, -7.00000) -- (8.85714, -2.92857) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (37.00000, -9.00000) -- (17.00000, -7.00000);
\draw[edge] (37.00000, -9.00000) -- (37.00000, 7.62500);
\draw[edge] (17.00000, -7.00000) -- (8.85714, -2.92857);
\draw[edge] (8.85714, -2.92857) -- (37.00000, 7.62500);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (37.00000, -9.00000)     {};
\node[vertex] at (17.00000, -7.00000)     {};
\node[vertex] at (8.85714, -2.92857)     {};
\node[vertex] at (37.00000, 7.62500)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (-4.81818, -4.81818) at (-4.81818, -4.81818);
\coordinate (-10.00000, -10.00000) at (-10.00000, -10.00000);
\coordinate (-30.00000, -17.50000) at (-30.00000, -17.50000);
\coordinate (-30.00000, -2.30000) at (-30.00000, -2.30000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (-30.00000, -2.30000) -- (-4.81818, -4.81818) -- (-10.00000, -10.00000) -- (-30.00000, -17.50000) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (-4.81818, -4.81818) -- (-10.00000, -10.00000);
\draw[edge] (-4.81818, -4.81818) -- (-30.00000, -2.30000);
\draw[edge] (-10.00000, -10.00000) -- (-30.00000, -17.50000);
\draw[edge] (-30.00000, -17.50000) -- (-30.00000, -2.30000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (-4.81818, -4.81818)     {};
\node[vertex] at (-10.00000, -10.00000)     {};
\node[vertex] at (-30.00000, -17.50000)     {};
\node[vertex] at (-30.00000, -2.30000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (3.50000, 3.50000) at (3.50000, 3.50000);
\coordinate (1.00000, 1.00000) at (1.00000, 1.00000);
\coordinate (5.00000, -1.00000) at (5.00000, -1.00000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (5.00000, -1.00000) -- (3.50000, 3.50000) -- (1.00000, 1.00000) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (3.50000, 3.50000) -- (1.00000, 1.00000);
\draw[edge] (3.50000, 3.50000) -- (5.00000, -1.00000);
\draw[edge] (1.00000, 1.00000) -- (5.00000, -1.00000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (3.50000, 3.50000)     {};
\node[vertex] at (1.00000, 1.00000)     {};
\node[vertex] at (5.00000, -1.00000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (17.00000, -7.00000) at (17.00000, -7.00000);
\coordinate (8.85714, -2.92857) at (8.85714, -2.92857);
\coordinate (6.00000, -4.00000) at (6.00000, -4.00000);
\coordinate (6.65517, -5.96552) at (6.65517, -5.96552);
%%
%%
%% Drawing the interior
%%
\fill[facet] (6.65517, -5.96552) -- (17.00000, -7.00000) -- (8.85714, -2.92857) -- (6.00000, -4.00000) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (17.00000, -7.00000) -- (8.85714, -2.92857);
\draw[edge] (17.00000, -7.00000) -- (6.65517, -5.96552);
\draw[edge] (8.85714, -2.92857) -- (6.00000, -4.00000);
\draw[edge] (6.00000, -4.00000) -- (6.65517, -5.96552);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (17.00000, -7.00000)     {};
\node[vertex] at (8.85714, -2.92857)     {};
\node[vertex] at (6.00000, -4.00000)     {};
\node[vertex] at (6.65517, -5.96552)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (8.85714, -2.92857) at (8.85714, -2.92857);
\coordinate (6.00000, -4.00000) at (6.00000, -4.00000);
\coordinate (5.00000, -1.00000) at (5.00000, -1.00000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (5.00000, -1.00000) -- (8.85714, -2.92857) -- (6.00000, -4.00000) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (8.85714, -2.92857) -- (6.00000, -4.00000);
\draw[edge] (8.85714, -2.92857) -- (5.00000, -1.00000);
\draw[edge] (6.00000, -4.00000) -- (5.00000, -1.00000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (8.85714, -2.92857)     {};
\node[vertex] at (6.00000, -4.00000)     {};
\node[vertex] at (5.00000, -1.00000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (37.00000, -30.00000) at (37.00000, -30.00000);
\coordinate (37.00000, -17.00000) at (37.00000, -17.00000);
\coordinate (17.00000, -7.00000) at (17.00000, -7.00000);
\coordinate (6.65517, -5.96552) at (6.65517, -5.96552);
\coordinate (14.66667, -30.00000) at (14.66667, -30.00000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (14.66667, -30.00000) -- (37.00000, -30.00000) -- (37.00000, -17.00000) -- (17.00000, -7.00000) -- (6.65517, -5.96552) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (37.00000, -30.00000) -- (37.00000, -17.00000);
\draw[edge] (37.00000, -30.00000) -- (14.66667, -30.00000);
\draw[edge] (37.00000, -17.00000) -- (17.00000, -7.00000);
\draw[edge] (17.00000, -7.00000) -- (6.65517, -5.96552);
\draw[edge] (6.65517, -5.96552) -- (14.66667, -30.00000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (37.00000, -30.00000)     {};
\node[vertex] at (37.00000, -17.00000)     {};
\node[vertex] at (17.00000, -7.00000)     {};
\node[vertex] at (6.65517, -5.96552)     {};
\node[vertex] at (14.66667, -30.00000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (1.00000, 1.00000) at (1.00000, 1.00000);
\coordinate (3.50000, 3.50000) at (3.50000, 3.50000);
\coordinate (1.66667, 9.00000) at (1.66667, 9.00000);
\coordinate (-0.71429, 1.85714) at (-0.71429, 1.85714);
%%
%%
%% Drawing the interior
%%
\fill[facet] (-0.71429, 1.85714) -- (1.00000, 1.00000) -- (3.50000, 3.50000) -- (1.66667, 9.00000) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (1.00000, 1.00000) -- (3.50000, 3.50000);
\draw[edge] (1.00000, 1.00000) -- (-0.71429, 1.85714);
\draw[edge] (3.50000, 3.50000) -- (1.66667, 9.00000);
\draw[edge] (1.66667, 9.00000) -- (-0.71429, 1.85714);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (1.00000, 1.00000)     {};
\node[vertex] at (3.50000, 3.50000)     {};
\node[vertex] at (1.66667, 9.00000)     {};
\node[vertex] at (-0.71429, 1.85714)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (1.00000, 1.00000) at (1.00000, 1.00000);
\coordinate (-2.00000, -2.00000) at (-2.00000, -2.00000);
\coordinate (-0.71429, 1.85714) at (-0.71429, 1.85714);
%%
%%
%% Drawing the interior
%%
\fill[facet] (-0.71429, 1.85714) -- (1.00000, 1.00000) -- (-2.00000, -2.00000) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (1.00000, 1.00000) -- (-2.00000, -2.00000);
\draw[edge] (1.00000, 1.00000) -- (-0.71429, 1.85714);
\draw[edge] (-2.00000, -2.00000) -- (-0.71429, 1.85714);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (1.00000, 1.00000)     {};
\node[vertex] at (-2.00000, -2.00000)     {};
\node[vertex] at (-0.71429, 1.85714)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (6.00000, -4.00000) at (6.00000, -4.00000);
\coordinate (5.00000, -1.00000) at (5.00000, -1.00000);
\coordinate (1.00000, 1.00000) at (1.00000, 1.00000);
\coordinate (2.00000, -5.50000) at (2.00000, -5.50000);
\coordinate (-3.00000, -5.00000) at (-3.00000, -5.00000);
\coordinate (-2.00000, -2.00000) at (-2.00000, -2.00000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (-2.00000, -2.00000) -- (1.00000, 1.00000) -- (5.00000, -1.00000) -- (6.00000, -4.00000) -- (2.00000, -5.50000) -- (-3.00000, -5.00000) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (6.00000, -4.00000) -- (5.00000, -1.00000);
\draw[edge] (6.00000, -4.00000) -- (2.00000, -5.50000);
\draw[edge] (5.00000, -1.00000) -- (1.00000, 1.00000);
\draw[edge] (1.00000, 1.00000) -- (-2.00000, -2.00000);
\draw[edge] (2.00000, -5.50000) -- (-3.00000, -5.00000);
\draw[edge] (-3.00000, -5.00000) -- (-2.00000, -2.00000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (6.00000, -4.00000)     {};
\node[vertex] at (5.00000, -1.00000)     {};
\node[vertex] at (1.00000, 1.00000)     {};
\node[vertex] at (2.00000, -5.50000)     {};
\node[vertex] at (-3.00000, -5.00000)     {};
\node[vertex] at (-2.00000, -2.00000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (2.00000, -5.50000) at (2.00000, -5.50000);
\coordinate (-3.90476, -7.71429) at (-3.90476, -7.71429);
\coordinate (-3.00000, -5.00000) at (-3.00000, -5.00000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (-3.00000, -5.00000) -- (2.00000, -5.50000) -- (-3.90476, -7.71429) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (2.00000, -5.50000) -- (-3.90476, -7.71429);
\draw[edge] (2.00000, -5.50000) -- (-3.00000, -5.00000);
\draw[edge] (-3.90476, -7.71429) -- (-3.00000, -5.00000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (2.00000, -5.50000)     {};
\node[vertex] at (-3.90476, -7.71429)     {};
\node[vertex] at (-3.00000, -5.00000)     {};
%%
%%

%
%% Coordinate of the vertices:
%%
\coordinate (-30.00000, -30.00000) at (-30.00000, -30.00000);
\coordinate (-10.00000, -10.00000) at (-10.00000, -10.00000);
\coordinate (-30.00000, -17.50000) at (-30.00000, -17.50000);
%%
%%
%% Drawing the interior
%%
\fill[facet] (-30.00000, -17.50000) -- (-30.00000, -30.00000) -- (-10.00000, -10.00000) -- cycle {};
%%
%%
%% Drawing edges
%%
\draw[edge] (-30.00000, -30.00000) -- (-10.00000, -10.00000);
\draw[edge] (-30.00000, -30.00000) -- (-30.00000, -17.50000);
\draw[edge] (-10.00000, -10.00000) -- (-30.00000, -17.50000);
%%
%%
%% Drawing the vertices
%%
\node[vertex] at (-30.00000, -30.00000)     {};
\node[vertex] at (-10.00000, -10.00000)     {};
\node[vertex] at (-30.00000, -17.50000)     {};
%%
%%
}
%%
\node[mainvertex] at (-3.00000, -5.00000)     {};
\node[mainvertex] at (-2.00000, -2.00000)     {};
\node[mainvertex] at (6.00000, -4.00000)     {};
\node[mainvertex] at (1.00000, 1.00000)     {};
\node[mainvertex] at (2.00000, -5.50000)     {};
\node[mainvertex] at (5.00000, -1.00000)     {};
%%
%%

